Can non-local correlations be discriminated in polynomial time?

In view of the importance of quantum non-locality in cryptography, quantum computation and communication complexity, it is crucial to decide whether a given correlation exhibits non-locality or not. In the light of a theorem by Pitowski, it is generally believed that this problem is computationally intractable. In this paper, we first prove that the Euclidean distance of given correlations from the local polytope can be computed in polynomial time with arbitrary fixed error, granted the access to a certain oracle. Namely, given a fixed error, we derive two upper bounds on the running time. The first bound is linear in the number of measurements. The second bound scales as the number of measurements to the sixth power. The former is dominant only for a very high number of measurements and is never saturated in the performed numerical tests. We then introduce a simple algorithm for simulating the oracle. In all the considered numerical tests, the simulation of the oracle contributes with a multiplicative factor to the overall running time and, thus, does not affect the sixth-power law of the oracle-assisted algorithm.

==> dist_biased.txt <==
2.500000e-02  1.540099e-04
5.000000e-02  3.595801e-04
7.500000e-02  7.183679e-04
1.000000e-01  1.425881e-03
1.250000e-01  2.642827e-03
1.500000e-01  4.098322e-03
1.750000e-01  6.122205e-03
2.000000e-01  8.384287e-03
2.250000e-01  1.103926e-02
2.500000e-01  1.386297e-02
2.750000e-01  1.690790e-02
3.000000e-01  2.001755e-02
3.250000e-01  2.312691e-02
3.500000e-01  2.621176e-02
3.750000e-01  2.935805e-02
4.000000e-01  3.250567e-02
4.250000e-01  3.559770e-02
4.500000e-01  3.858240e-02
4.750000e-01  4.143114e-02
5.000000e-01  4.412778e-02
5.250000e-01  4.668289e-02
5.500000e-01  4.910843e-02
5.750000e-01  5.141469e-02
6.000000e-01  5.359321e-02
6.250000e-01  5.562763e-02
6.500000e-01  5.750958e-02
6.750000e-01  5.923422e-02
7.000000e-01  6.080041e-02
7.250000e-01  6.220896e-02
7.500000e-01  6.346354e-02
7.750000e-01  6.456819e-02
8.000000e-01  6.552840e-02
8.250000e-01  6.635025e-02
8.500000e-01  6.704040e-02
8.750000e-01  6.760536e-02
9.000000e-01  6.805215e-02
9.250000e-01  6.838783e-02
9.500000e-01  6.861937e-02
9.750000e-01  6.875335e-02


==> dist_unbiased.txt <==
4.250000e-01  9.219461e-04
4.500000e-01  7.233438e-03
4.750000e-01  1.314638e-02
5.000000e-01  1.881410e-02
5.250000e-01  2.425739e-02
5.500000e-01  2.936302e-02
5.750000e-01  3.410010e-02
6.000000e-01  3.846302e-02
6.250000e-01  4.246566e-02
6.500000e-01  4.619195e-02
6.750000e-01  4.963170e-02
7.000000e-01  5.276669e-02
7.250000e-01  5.559150e-02
7.500000e-01  5.810848e-02
7.750000e-01  6.032481e-02
8.000000e-01  6.225072e-02
8.250000e-01  6.389834e-02
8.500000e-01  6.528095e-02
8.750000e-01  6.641246e-02
9.000000e-01  6.730703e-02
9.250000e-01  6.797886e-02
9.500000e-01  6.844197e-02
9.750000e-01  6.871010e-02


==> times_1e-3.txt <==
2  7.300000e-05
3  1.630000e-04
4  1.310000e-03
5  1.466000e-03
6  2.758000e-03
7  7.257000e-03
8  8.569000e-03
9  2.678400e-02
10  1.849600e-02
11  5.233800e-02
12  5.883700e-02
13  6.363500e-02
14  1.392610e-01
15  8.818700e-02
16  2.889530e-01
17  1.555070e-01
18  4.248120e-01
19  6.340740e-01
20  5.086070e-01
21  5.050410e-01
22  6.967620e-01
23  1.093435e+00
24  7.674050e-01
25  1.156034e+00
26  1.432729e+00
27  1.246340e+00
28  1.853424e+00
29  1.535526e+00
30  2.117916e+00
31  2.397024e+00
32  2.239639e+00
33  2.513001e+00
34  2.934334e+00
35  3.869129e+00
36  2.861779e+00
37  3.255793e+00
38  4.345345e+00
39  3.813368e+00


==> times_1e-4.txt <==
2  7.300000e-05
3  1.690000e-04
4  7.910000e-04
5  1.976000e-03
6  5.577000e-03
7  7.970000e-03
8  7.282000e-03
9  3.392000e-02
10  2.526400e-02
11  8.751900e-02
12  1.151830e-01
13  1.226820e-01
14  2.545120e-01
15  2.636760e-01
16  4.523550e-01
17  7.564060e-01
18  1.135797e+00
19  1.440753e+00
20  1.844605e+00
21  2.790480e+00
22  2.904031e+00
23  5.185360e+00
24  5.038599e+00
25  4.525086e+00
26  6.969924e+00
27  1.091331e+01
28  8.242486e+00
29  1.118743e+01
30  1.499398e+01
31  1.516814e+01
32  2.139176e+01
33  2.734186e+01
34  3.217146e+01
35  3.037761e+01
36  3.697384e+01
37  4.890748e+01
38  5.947233e+01
39  4.581612e+01


==> times_1e-5.txt <==
2  6.500000e-05
3  1.590000e-04
4  6.700000e-04
5  1.515000e-03
6  4.545000e-03
7  4.662000e-03
8  6.111000e-03
9  1.534800e-02
10  2.326700e-02
11  7.954900e-02
12  2.969790e-01
13  1.014710e-01
14  2.129480e-01
15  2.470410e-01
16  4.865660e-01
17  5.920660e-01
18  8.647310e-01
19  1.221383e+00
20  1.575870e+00
21  4.778832e+00
22  4.868267e+00
23  5.995867e+00
24  6.623636e+00
25  1.306217e+01
26  1.649000e+01
27  1.978930e+01
28  2.849496e+01
29  3.539326e+01
30  4.771838e+01
31  9.575005e+01
32  1.165710e+02
33  1.646988e+02
34  1.256014e+02
35  2.043897e+02
36  1.899244e+02
37  2.733539e+02
38  2.779298e+02
39  2.904764e+02


==> times_g=0.4_biased.txt <==
2  1.070000e-04
3  2.450000e-04
4  1.824000e-03
5  6.715000e-03
6  1.119000e-02
7  4.600600e-02
8  1.607440e-01
9  2.461970e-01
10  5.158840e-01
11  1.016160e+00
12  2.536979e+00
13  3.491588e+00
14  5.502597e+00
15  7.869699e+00
16  1.102462e+01
17  1.319719e+01
18  2.025762e+01
19  2.778931e+01
20  4.382896e+01
21  5.432583e+01
22  6.226004e+01
23  8.148368e+01
24  1.252000e+02
25  1.343564e+02
26  1.645204e+02
27  2.356221e+02
28  2.249301e+02
29  2.996879e+02


==> times_g=0.6_biased.txt <==
2  1.000000e-04
3  1.810000e-04
4  1.655000e-03
5  2.010000e-03
6  7.676000e-03
7  9.824000e-03
8  1.991600e-02
9  4.575300e-02
10  1.399330e-01
11  2.015970e-01
12  6.507880e-01
13  7.762500e-01
14  1.786846e+00
15  2.133752e+00
16  2.848486e+00
17  4.410174e+00
18  7.522321e+00
19  9.108006e+00
20  1.081771e+01
21  1.631697e+01
22  1.933457e+01
23  2.319666e+01
24  6.688924e+01
25  4.589072e+01
26  4.710684e+01
27  7.479560e+01
28  1.038052e+02
29  9.707461e+01


==> times_g=0.6_unbiased.txt <==
2  9.400000e-05
3  1.600000e-04
4  4.770000e-04
5  1.795000e-03
6  8.610000e-03
7  9.256000e-03
8  2.463200e-02
9  9.526600e-02
10  2.275920e-01
11  9.388100e-01
12  8.467830e-01
13  3.169326e+00
14  8.263774e+00
15  9.256053e+00
16  1.409559e+01
17  1.466995e+01
18  1.251900e+01
19  2.273167e+01
20  3.524215e+01
21  3.175537e+01
22  4.798510e+01
23  6.430251e+01
24  7.301446e+01
25  1.827786e+02
26  2.132254e+02
27  1.779016e+02
28  1.730017e+02
29  2.200498e+02


==> times_g=0.8_biased.txt <==
2  1.070000e-04
3  1.740000e-04
4  1.263000e-03
5  2.246000e-03
6  6.144000e-03
7  9.328000e-03
8  2.576500e-02
9  3.275400e-02
10  7.337900e-02
11  8.753400e-02
12  2.012450e-01
13  2.924610e-01
14  3.749940e-01
15  6.123480e-01
16  1.113405e+00
17  8.780300e-01
18  1.663926e+00
19  4.019910e+00
20  3.828083e+00
21  4.804780e+00
22  8.011100e+00
23  1.464376e+01
24  1.669370e+01
25  1.808650e+01
26  3.954102e+01
27  4.400363e+01
28  5.476709e+01
29  6.368179e+01


==> times_g=0.8_unbiased.txt <==
2  1.070000e-04
3  1.940000e-04
4  5.120000e-04
5  1.228000e-03
6  4.787000e-03
7  6.406000e-03
8  5.997000e-03
9  1.848600e-02
10  3.888600e-02
11  8.557400e-02
12  8.862100e-02
13  5.672970e-01
14  1.794080e-01
15  7.043590e-01
16  2.158541e+00
17  1.441969e+00
18  2.186605e+00
19  5.957672e+00
20  4.033675e+00
21  7.536252e+00
22  9.289665e+00
23  1.930767e+01
24  3.196076e+01
25  4.472792e+01
26  5.483372e+01
27  5.780363e+01
28  8.733891e+01
29  7.435472e+01
30  1.129922e+02
31  1.165823e+02
32  1.334379e+02
33  1.421617e+02
34  1.669078e+02
35  2.492683e+02
36  2.267625e+02
37  2.682744e+02
38  3.223373e+02
39  3.222754e+02

